ReaComp: Compiling LLM Reasoning into Symbolic Solvers for Efficient Program Synthesis

LLMs can solve program synthesis tasks but remain inefficient and unreliable on hard instances requiring large combinatorial search. Given a small set of reasoning traces, we use coding agents to compile them into reusable symbolic program synthesizers over constrained DSLs. The resulting solvers require no LLM calls at test time and are strong standalone systems: symbolic solver ensembles reach 91.3% accuracy on PBEBench-Lite and 84.7% on PBEBench-Hard, outperforming LLMs with test-time scaling for the latter by +16.3 percentage points at zero LLM inference cost. They also complement LLM search, improving PBEBench-Hard accuracy from 68.4% to 85.8% while reducing reported token usage by 78%, and raising SLR-Bench hard-tier accuracy from 34.4% to 58.0% in a neuro-symbolic hybrid setting. Compared to directly using coding agents as per-instance solvers, induced solvers are substantially more Pareto-efficient, amortizing a small one-time construction cost over many zero-token executions. Finally, most solvers transfer zero-shot to a real historical linguistics task - predicting sound changes in natural language data - reaching 80.1% accuracy under ensembling and recovering some plausible linguistic rules. Together, these results show that reasoning traces can be compiled into reusable symbolic solvers that solve many tasks directly, complement LLM inference on hard cases, and provide a scalable route to domain-general solver induction. We release code and data for reproducibility.

==> figures/complexity_hard_metrics.json <==
[
  {
    "label": "BoK-32 (gpt-oss-120b)",
    "n": 832,
    "mean_pred": 36.0,
    "mean_gt": 33.69,
    "mean_delta": 2.31,
    "simpler": 87,
    "equal": 412,
    "harder": 333
  },
  {
    "label": "Symbolic Solver (Claude Code)",
    "n": 847,
    "mean_pred": 44.21,
    "mean_gt": 36.16,
    "mean_delta": 8.06,
    "simpler": 4,
    "equal": 91,
    "harder": 752
  },
  {
    "label": "Symbolic Solver (Qwen3.6-35B-A3B)",
    "n": 716,
    "mean_pred": 38.91,
    "mean_gt": 35.5,
    "mean_delta": 3.41,
    "simpler": 18,
    "equal": 176,
    "harder": 522
  }
]

==> figures/complexity_lite_metrics.json <==
[
  {
    "label": "BoK \u222a Solver (Claude Code)",
    "n": 947,
    "mean_pred": 12.49,
    "mean_gt": 11.29,
    "mean_delta": 1.2,
    "simpler": 148,
    "equal": 342,
    "harder": 457
  },
  {
    "label": "BoK \u222a Solver (Qwen3.6)",
    "n": 946,
    "mean_pred": 13.48,
    "mean_gt": 11.29,
    "mean_delta": 2.2,
    "simpler": 128,
    "equal": 277,
    "harder": 541
  },
  {
    "label": "Symbolic Solver (Claude Code)",
    "n": 810,
    "mean_pred": 13.71,
    "mean_gt": 10.71,
    "mean_delta": 3.0,
    "simpler": 74,
    "equal": 141,
    "harder": 595
  },
  {
    "label": "Symbolic Solver (Qwen3.6-35B-A3B)",
    "n": 538,
    "mean_pred": 11.55,
    "mean_gt": 9.84,
    "mean_delta": 1.7,
    "simpler": 86,
    "equal": 168,
    "harder": 284
  }
]

==> figures/slr_metrics.json <==
{
  "overall": {
    "Claude solver": {
      "n_evaluated": 1000,
      "n_total": 1000,
      "solved": 684,
      "pass_rate": 0.684,
      "pass_rate_of_total": 0.684,
      "mean_reward": 0.9669,
      "avg_tokens": 0.0
    },
    "Qwen solver": {
      "n_evaluated": 443,
      "n_total": 1000,
      "solved": 388,
      "pass_rate": 0.8758,
      "pass_rate_of_total": 0.388,
      "mean_reward": 0.982,
      "avg_tokens": 0.0
    },
    "BoK": {
      "n_evaluated": 577,
      "n_total": 1000,
      "solved": 577,
      "pass_rate": 1.0,
      "pass_rate_of_total": 0.577,
      "mean_reward": 1.0,
      "avg_tokens": 6723.1
    },
    "DF": {
      "n_evaluated": 611,
      "n_total": 1000,
      "solved": 610,
      "pass_rate": 0.9984,
      "pass_rate_of_total": 0.61,
      "mean_reward": 0.9999,
      "avg_tokens": 10047.0
    },
    "BoK \u222a Claude": {
      "n_evaluated": 1000,
      "n_total": 1000,
      "solved": 762,
      "pass_rate": 0.762,
      "pass_rate_of_total": 0.762,
      "mean_reward": 0.9768,
      "avg_tokens": 3289.3
    },
    "DF \u222a Claude": {
      "n_evaluated": 1000,
      "n_total": 1000,
      "solved": 784,
      "pass_rate": 0.784,
      "pass_rate_of_total": 0.784,
      "mean_reward": 0.9793,
      "avg_tokens": 5423.3
    },
    "BoK \u222a Qwen": {
      "n_evaluated": 577,
      "n_total": 1000,
      "solved": 577,
      "pass_rate": 1.0,
      "pass_rate_of_total": 0.577,
      "mean_reward": 1.0,
      "avg_tokens": 6539.8
    },
    "DF \u222a Qwen": {
      "n_evaluated": 611,
      "n_total": 1000,
      "solved": 610,
      "pass_rate": 0.9984,
      "pass_rate_of_total": 0.61,
      "mean_reward": 0.9999,
      "avg_tokens": 9893.9
    },
    "BoK \u222a CC \u222a Qwen": {
      "n_evaluated": 1000,
      "n_total": 1000,
      "solved": 762,
      "pass_rate": 0.762,
      "pass_rate_of_total": 0.762,
      "mean_reward": 0.9768,
      "avg_tokens": 3289.3
    }
  },
  "by_level": {
    "Claude solver": {
      "1": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 0.0
      },
      "2": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 0.0
      },
      "3": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 0.0
      },
      "4": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 0.0
      },
      "5": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 0.0
      },
      "6": {
        "n": 50,
        "pass_rate": 0.9,
        "mean_reward": 0.9833333333333333,
        "avg_tokens": 0.0
      },
      "7": {
        "n": 50,
        "pass_rate": 0.88,
        "mean_reward": 0.98,
        "avg_tokens": 0.0
      },
      "8": {
        "n": 50,
        "pass_rate": 0.74,
        "mean_reward": 0.96,
        "avg_tokens": 0.0
      },
      "9": {
        "n": 50,
        "pass_rate": 0.72,
        "mean_reward": 0.968,
        "avg_tokens": 0.0
      },
      "10": {
        "n": 50,
        "pass_rate": 0.68,
        "mean_reward": 0.9583333333333333,
        "avg_tokens": 0.0
      },
      "11": {
        "n": 50,
        "pass_rate": 0.62,
        "mean_reward": 0.9571428571428571,
        "avg_tokens": 0.0
      },
      "12": {
        "n": 50,
        "pass_rate": 0.46,
        "mean_reward": 0.9425,
        "avg_tokens": 0.0
      },
      "13": {
        "n": 50,
        "pass_rate": 0.48,
        "mean_reward": 0.9444444444444444,
        "avg_tokens": 0.0
      },
      "14": {
        "n": 50,
        "pass_rate": 0.5,
        "mean_reward": 0.935,
        "avg_tokens": 0.0
      },
      "15": {
        "n": 50,
        "pass_rate": 0.36,
        "mean_reward": 0.9454545454545454,
        "avg_tokens": 0.0
      },
      "16": {
        "n": 50,
        "pass_rate": 0.46,
        "mean_reward": 0.955,
        "avg_tokens": 0.0
      },
      "17": {
        "n": 50,
        "pass_rate": 0.44,
        "mean_reward": 0.9476923076923077,
        "avg_tokens": 0.0
      },
      "18": {
        "n": 50,
        "pass_rate": 0.46,
        "mean_reward": 0.947857142857143,
        "avg_tokens": 0.0
      },
      "19": {
        "n": 50,
        "pass_rate": 0.42,
        "mean_reward": 0.95,
        "avg_tokens": 0.0
      },
      "20": {
        "n": 50,
        "pass_rate": 0.56,
        "mean_reward": 0.9625,
        "avg_tokens": 0.0
      }
    },
    "Qwen solver": {
      "1": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 0.0
      },
      "2": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 0.0
      },
      "3": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 0.0
      },
      "4": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 0.0
      },
      "5": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 0.0
      },
      "6": {
        "n": 50,
        "pass_rate": 0.82,
        "mean_reward": 0.97,
        "avg_tokens": 0.0
      },
      "7": {
        "n": 50,
        "pass_rate": 0.82,
        "mean_reward": 0.97,
        "avg_tokens": 0.0
      },
      "8": {
        "n": 50,
        "pass_rate": 0.7,
        "mean_reward": 0.9525,
        "avg_tokens": 0.0
      },
      "9": {
        "n": 43,
        "pass_rate": 0.4883720930232558,
        "mean_reward": 0.9395348837209302,
        "avg_tokens": 0.0
      }
    },
    "BoK": {
      "1": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 916.54
      },
      "2": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 961.18
      },
      "3": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1032.3
      },
      "4": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1583.62
      },
      "5": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1891.74
      },
      "6": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 2159.78
      },
      "7": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 2310.82
      },
      "8": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 5857.6
      },
      "9": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 8796.92
      },
      "10": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 18066.02
      },
      "11": {
        "n": 49,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 16562.20408163265
      },
      "12": {
        "n": 25,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 32030.0
      },
      "13": {
        "n": 3,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 29367.0
      }
    },
    "DF": {
      "1": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 928.18
      },
      "2": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 968.72
      },
      "3": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1016.38
      },
      "4": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1594.26
      },
      "5": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1805.52
      },
      "6": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1908.06
      },
      "7": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 2336.46
      },
      "8": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 4921.4
      },
      "9": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 8188.52
      },
      "10": {
        "n": 50,
        "pass_rate": 0.98,
        "mean_reward": 0.9983333333333333,
        "avg_tokens": 18161.42
      },
      "11": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 21988.86
      },
      "12": {
        "n": 46,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 44934.108695652176
      },
      "13": {
        "n": 15,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 58723.8
      }
    },
    "BoK \u222a Claude": {
      "1": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 916.54
      },
      "2": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 961.18
      },
      "3": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 924.42
      },
      "4": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 968.76
      },
      "5": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1149.86
      },
      "6": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1882.06
      },
      "7": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1962.0
      },
      "8": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 5576.98
      },
      "9": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 8080.94
      },
      "10": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 14500.08
      },
      "11": {
        "n": 50,
        "pass_rate": 0.98,
        "mean_reward": 0.9971428571428571,
        "avg_tokens": 13476.78
      },
      "12": {
        "n": 50,
        "pass_rate": 0.58,
        "mean_reward": 0.95125,
        "avg_tokens": 13903.98
      },
      "13": {
        "n": 50,
        "pass_rate": 0.48,
        "mean_reward": 0.9444444444444444,
        "avg_tokens": 1482.4
      },
      "14": {
        "n": 50,
        "pass_rate": 0.5,
        "mean_reward": 0.935,
        "avg_tokens": 0.0
      },
      "15": {
        "n": 50,
        "pass_rate": 0.36,
        "mean_reward": 0.9454545454545454,
        "avg_tokens": 0.0
      },
      "16": {
        "n": 50,
        "pass_rate": 0.46,
        "mean_reward": 0.955,
        "avg_tokens": 0.0
      },
      "17": {
        "n": 50,
        "pass_rate": 0.44,
        "mean_reward": 0.9476923076923077,
        "avg_tokens": 0.0
      },
      "18": {
        "n": 50,
        "pass_rate": 0.46,
        "mean_reward": 0.947857142857143,
        "avg_tokens": 0.0
      },
      "19": {
        "n": 50,
        "pass_rate": 0.42,
        "mean_reward": 0.95,
        "avg_tokens": 0.0
      },
      "20": {
        "n": 50,
        "pass_rate": 0.56,
        "mean_reward": 0.9625,
        "avg_tokens": 0.0
      }
    },
    "DF \u222a Claude": {
      "1": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 928.18
      },
      "2": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 968.72
      },
      "3": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1016.38
      },
      "4": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 971.78
      },
      "5": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1201.08
      },
      "6": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1699.12
      },
      "7": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 2083.24
      },
      "8": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 4553.32
      },
      "9": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 7561.14
      },
      "10": {
        "n": 50,
        "pass_rate": 0.98,
        "mean_reward": 0.9983333333333333,
        "avg_tokens": 17093.22
      },
      "11": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 20782.02
      },
      "12": {
        "n": 50,
        "pass_rate": 0.94,
        "mean_reward": 0.99375,
        "avg_tokens": 37192.16
      },
      "13": {
        "n": 50,
        "pass_rate": 0.56,
        "mean_reward": 0.9511111111111111,
        "avg_tokens": 12414.7
      },
      "14": {
        "n": 50,
        "pass_rate": 0.5,
        "mean_reward": 0.935,
        "avg_tokens": 0.0
      },
      "15": {
        "n": 50,
        "pass_rate": 0.36,
        "mean_reward": 0.9454545454545454,
        "avg_tokens": 0.0
      },
      "16": {
        "n": 50,
        "pass_rate": 0.46,
        "mean_reward": 0.955,
        "avg_tokens": 0.0
      },
      "17": {
        "n": 50,
        "pass_rate": 0.44,
        "mean_reward": 0.9476923076923077,
        "avg_tokens": 0.0
      },
      "18": {
        "n": 50,
        "pass_rate": 0.46,
        "mean_reward": 0.947857142857143,
        "avg_tokens": 0.0
      },
      "19": {
        "n": 50,
        "pass_rate": 0.42,
        "mean_reward": 0.95,
        "avg_tokens": 0.0
      },
      "20": {
        "n": 50,
        "pass_rate": 0.56,
        "mean_reward": 0.9625,
        "avg_tokens": 0.0
      }
    },
    "BoK \u222a Qwen": {
      "1": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 916.54
      },
      "2": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 961.18
      },
      "3": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 924.42
      },
      "4": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 968.76
      },
      "5": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1149.86
      },
      "6": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1972.12
      },
      "7": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 2067.1
      },
      "8": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 5638.68
      },
      "9": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 8796.92
      },
      "10": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 18066.02
      },
      "11": {
        "n": 49,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 16562.20408163265
      },
      "12": {
        "n": 25,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 32030.0
      },
      "13": {
        "n": 3,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 29367.0
      }
    },
    "DF \u222a Qwen": {
      "1": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 928.18
      },
      "2": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 968.72
      },
      "3": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1016.38
      },
      "4": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 971.78
      },
      "5": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1201.08
      },
      "6": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1791.6
      },
      "7": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 2184.2
      },
      "8": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 4667.72
      },
      "9": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 8066.96
      },
      "10": {
        "n": 50,
        "pass_rate": 0.98,
        "mean_reward": 0.9983333333333333,
        "avg_tokens": 18161.42
      },
      "11": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 21988.86
      },
      "12": {
        "n": 46,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 44934.108695652176
      },
      "13": {
        "n": 15,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 58723.8
      }
    },
    "BoK \u222a CC \u222a Qwen": {
      "1": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 916.54
      },
      "2": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 961.18
      },
      "3": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 924.42
      },
      "4": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 968.76
      },
      "5": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1149.86
      },
      "6": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1882.06
      },
      "7": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 1962.0
      },
      "8": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 5576.98
      },
      "9": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 8080.94
      },
      "10": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0,
        "avg_tokens": 14500.08
      },
      "11": {
        "n": 50,
        "pass_rate": 0.98,
        "mean_reward": 0.9971428571428571,
        "avg_tokens": 13476.78
      },
      "12": {
        "n": 50,
        "pass_rate": 0.58,
        "mean_reward": 0.95125,
        "avg_tokens": 13903.98
      },
      "13": {
        "n": 50,
        "pass_rate": 0.48,
        "mean_reward": 0.9444444444444444,
        "avg_tokens": 1482.4
      },
      "14": {
        "n": 50,
        "pass_rate": 0.5,
        "mean_reward": 0.935,
        "avg_tokens": 0.0
      },
      "15": {
        "n": 50,
        "pass_rate": 0.36,
        "mean_reward": 0.9454545454545454,
        "avg_tokens": 0.0
      },
      "16": {
        "n": 50,
        "pass_rate": 0.46,
        "mean_reward": 0.955,
        "avg_tokens": 0.0
      },
      "17": {
        "n": 50,
        "pass_rate": 0.44,
        "mean_reward": 0.9476923076923077,
        "avg_tokens": 0.0
      },
      "18": {
        "n": 50,
        "pass_rate": 0.46,
        "mean_reward": 0.947857142857143,
        "avg_tokens": 0.0
      },
      "19": {
        "n": 50,
        "pass_rate": 0.42,
        "mean_reward": 0.95,
        "avg_tokens": 0.0
      },
      "20": {
        "n": 50,
        "pass_rate": 0.56,
        "mean_reward": 0.9625,
        "avg_tokens": 0.0
      }
    }
  },
  "by_tier": {
    "Claude solver": {
      "basic": {
        "n": 250,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "easy": {
        "n": 250,
        "pass_rate": 0.784,
        "mean_reward": 0.9699333333333333
      },
      "medium": {
        "n": 250,
        "pass_rate": 0.484,
        "mean_reward": 0.9449083694083694
      },
      "hard": {
        "n": 250,
        "pass_rate": 0.468,
        "mean_reward": 0.9526098901098901
      }
    },
    "Qwen solver": {
      "basic": {
        "n": 250,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "easy": {
        "n": 193,
        "pass_rate": 0.7150259067357513,
        "mean_reward": 0.958678756476684
      }
    },
    "BoK": {
      "basic": {
        "n": 250,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "easy": {
        "n": 250,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "medium": {
        "n": 77,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      }
    },
    "DF": {
      "basic": {
        "n": 250,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "easy": {
        "n": 250,
        "pass_rate": 0.996,
        "mean_reward": 0.9996666666666666
      },
      "medium": {
        "n": 111,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      }
    },
    "BoK \u222a Claude": {
      "basic": {
        "n": 250,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "easy": {
        "n": 250,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "medium": {
        "n": 250,
        "pass_rate": 0.58,
        "mean_reward": 0.9546583694083693
      },
      "hard": {
        "n": 250,
        "pass_rate": 0.468,
        "mean_reward": 0.9526098901098901
      }
    },
    "DF \u222a Claude": {
      "basic": {
        "n": 250,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "easy": {
        "n": 250,
        "pass_rate": 0.996,
        "mean_reward": 0.9996666666666666
      },
      "medium": {
        "n": 250,
        "pass_rate": 0.672,
        "mean_reward": 0.9650631313131313
      },
      "hard": {
        "n": 250,
        "pass_rate": 0.468,
        "mean_reward": 0.9526098901098901
      }
    },
    "BoK \u222a Qwen": {
      "basic": {
        "n": 250,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "easy": {
        "n": 250,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "medium": {
        "n": 77,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      }
    },
    "DF \u222a Qwen": {
      "basic": {
        "n": 250,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "easy": {
        "n": 250,
        "pass_rate": 0.996,
        "mean_reward": 0.9996666666666666
      },
      "medium": {
        "n": 111,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      }
    },
    "BoK \u222a CC \u222a Qwen": {
      "basic": {
        "n": 250,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "easy": {
        "n": 250,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "medium": {
        "n": 250,
        "pass_rate": 0.58,
        "mean_reward": 0.9546583694083693
      },
      "hard": {
        "n": 250,
        "pass_rate": 0.468,
        "mean_reward": 0.9526098901098901
      }
    }
  },
  "by_rule_complexity": {
    "Claude solver": {
      "1": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "1-2": {
        "n": 350,
        "pass_rate": 0.9314285714285714,
        "mean_reward": 0.9890476190476191
      },
      "2-3": {
        "n": 150,
        "pass_rate": 0.6733333333333333,
        "mean_reward": 0.9611587301587302
      },
      "3-4": {
        "n": 100,
        "pass_rate": 0.47,
        "mean_reward": 0.9434722222222223
      },
      "4-5": {
        "n": 250,
        "pass_rate": 0.444,
        "mean_reward": 0.9462007992007992
      },
      "5": {
        "n": 100,
        "pass_rate": 0.49,
        "mean_reward": 0.95625
      }
    },
    "Qwen solver": {
      "1": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "1-2": {
        "n": 350,
        "pass_rate": 0.9057142857142857,
        "mean_reward": 0.9846428571428572
      },
      "2-3": {
        "n": 43,
        "pass_rate": 0.4883720930232558,
        "mean_reward": 0.9395348837209302
      }
    },
    "BoK": {
      "1": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "1-2": {
        "n": 350,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "2-3": {
        "n": 149,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "3-4": {
        "n": 28,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      }
    },
    "DF": {
      "1": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "1-2": {
        "n": 350,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "2-3": {
        "n": 150,
        "pass_rate": 0.9933333333333333,
        "mean_reward": 0.9994444444444444
      },
      "3-4": {
        "n": 61,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      }
    },
    "BoK \u222a Claude": {
      "1": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "1-2": {
        "n": 350,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "2-3": {
        "n": 150,
        "pass_rate": 0.9933333333333333,
        "mean_reward": 0.9990476190476191
      },
      "3-4": {
        "n": 100,
        "pass_rate": 0.53,
        "mean_reward": 0.9478472222222223
      },
      "4-5": {
        "n": 250,
        "pass_rate": 0.444,
        "mean_reward": 0.9462007992007992
      },
      "5": {
        "n": 100,
        "pass_rate": 0.49,
        "mean_reward": 0.95625
      }
    },
    "DF \u222a Claude": {
      "1": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "1-2": {
        "n": 350,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "2-3": {
        "n": 150,
        "pass_rate": 0.9933333333333333,
        "mean_reward": 0.9994444444444444
      },
      "3-4": {
        "n": 100,
        "pass_rate": 0.75,
        "mean_reward": 0.9724305555555556
      },
      "4-5": {
        "n": 250,
        "pass_rate": 0.444,
        "mean_reward": 0.9462007992007992
      },
      "5": {
        "n": 100,
        "pass_rate": 0.49,
        "mean_reward": 0.95625
      }
    },
    "BoK \u222a Qwen": {
      "1": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "1-2": {
        "n": 350,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "2-3": {
        "n": 149,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "3-4": {
        "n": 28,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      }
    },
    "DF \u222a Qwen": {
      "1": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "1-2": {
        "n": 350,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "2-3": {
        "n": 150,
        "pass_rate": 0.9933333333333333,
        "mean_reward": 0.9994444444444444
      },
      "3-4": {
        "n": 61,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      }
    },
    "BoK \u222a CC \u222a Qwen": {
      "1": {
        "n": 50,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "1-2": {
        "n": 350,
        "pass_rate": 1.0,
        "mean_reward": 1.0
      },
      "2-3": {
        "n": 150,
        "pass_rate": 0.9933333333333333,
        "mean_reward": 0.9990476190476191
      },
      "3-4": {
        "n": 100,
        "pass_rate": 0.53,
        "mean_reward": 0.9478472222222223
      },
      "4-5": {
        "n": 250,
        "pass_rate": 0.444,
        "mean_reward": 0.9462007992007992
      },
      "5": {
        "n": 100,
        "pass_rate": 0.49,
        "mean_reward": 0.95625
      }
    }
  },
  "complexity_vs_gt": {
    "Claude solver": {
      "n": 684,
      "mean_pred": 1.624,
      "mean_gt": 2.38,
      "mean_delta": -0.756,
      "simpler": 316,
      "equal": 339,
      "more_complex": 29
    },
    "Qwen solver": {
      "n": 388,
      "mean_pred": 1.082,
      "mean_gt": 1.253,
      "mean_delta": -0.17,
      "simpler": 77,
      "equal": 297,
      "more_complex": 14
    },
    "BoK": {
      "n": 577,
      "mean_pred": 1.236,
      "mean_gt": 1.542,
      "mean_delta": -0.307,
      "simpler": 172,
      "equal": 333,
      "more_complex": 72
    },
    "DF": {
      "n": 610,
      "mean_pred": 1.164,
      "mean_gt": 1.705,
      "mean_delta": -0.541,
      "simpler": 208,
      "equal": 331,
      "more_complex": 71
    },
    "BoK \u222a Claude": {
      "n": 762,
      "mean_pred": 1.465,
      "mean_gt": 2.266,
      "mean_delta": -0.802,
      "simpler": 355,
      "equal": 365,
      "more_complex": 42
    },
    "DF \u222a Claude": {
      "n": 784,
      "mean_pred": 1.385,
      "mean_gt": 2.346,
      "mean_delta": -0.96,
      "simpler": 379,
      "equal": 359,
      "more_complex": 46
    },
    "BoK \u222a Qwen": {
      "n": 577,
      "mean_pred": 1.149,
      "mean_gt": 1.542,
      "mean_delta": -0.393,
      "simpler": 183,
      "equal": 352,
      "more_complex": 42
    },
    "DF \u222a Qwen": {
      "n": 610,
      "mean_pred": 1.125,
      "mean_gt": 1.705,
      "mean_delta": -0.58,
      "simpler": 214,
      "equal": 346,
      "more_complex": 50
    },
    "BoK \u222a CC \u222a Qwen": {
      "n": 762,
      "mean_pred": 1.465,
      "mean_gt": 2.266,
      "mean_delta": -0.802,
      "simpler": 355,
      "equal": 365,
      "more_complex": 42
    }
  }
}
